Dissecting GPU Memory Hierarchy through Microbenchmarking

Memory access efficiency is a key factor in fully utilizing the computational power of graphics processing units (GPUs). However, many details of the GPU memory hierarchy are not released by GPU vendors. In this paper, we propose a novel fine-grained microbenchmarking approach and apply it to three generations of NVIDIA GPUs, namely Fermi, Kepler and Maxwell, to expose the previously unknown characteristics of their memory hierarchies. Specifically, we investigate the structures of different GPU cache systems, such as the data cache, the texture cache and the translation look-aside buffer (TLB). We also investigate the throughput and access latency of GPU global memory and shared memory. Our microbenchmark results offer a better understanding of the mysterious GPU memory hierarchy, which will facilitate the software optimization and modelling of GPU architectures. To the best of our knowledge, this is the first study to reveal the cache properties of Kepler and Maxwell GPUs, and the superiority of Maxwell in shared memory performance under bank conflict.

==> SMEM_bandwidth/Fermi.txt <==
WarpsPerSM	ILP1	ILP2	ILP4	ILP6	ILP8
1	3.80	3.92	4.27	4.24	4.38
4	12.16	14.52	16.49	16.21	16.42
8	18.71	22.89	26.29	26.17	26.12
16	21.62	30.16	34.90	32.98	33.69
32	16.99	26.56	33.76	32.34	0

==> SMEM_bandwidth/Kepler.txt <==
WarpsPerSM	ILP1	ILP2	ILP4	ILP6	ILP8
1	5.72	8.44	9.54	8.44	8.84
4	17.46	26.76	34.92	31.22	32.32
8	14.4	23.68	47.09	50.46	54.94
16	26.9	49.35	64.13	71.04	76.31	
32	38.5	57.43	78.12	83.81	0

==> SMEM_bandwidth/Maxwell.txt <==
WarpsPerSM	ILP1	ILP2	ILP4	ILP6	ILP8
1	8.61	15.59	22.98	13.64	13.03
4	29.10	51.36	79.38	45.16	50.86
8	46.77	80.60	49.19	128.82	94.82
16	58.64	103.40	74.84	136.66	137.41
32	63.89	77.04	123.27	126.24	129.95

==> SMEM_bandwidth/achievedThroughput.txt <==
warp_1	GTX780	GTX980	GTX560Ti
1	9.54	22.98	4.38
2	18.56	26.33	8.68
4	34.90	51.36	16.49
8	54.94	128.82	26.29
16	76.31	137.41	34.90
32	83.81	129.95	33.76
64	39.8	82.18	13.24



==> data/shared.txt <==
stride	Fermi	Kepler_4byte	Kepler_8byte	Maxwell
0	49.59375	46.75	46.75	28.034375
2	87	46.75	46.75	30.015625
4	161.8125	81.625	81.625	34.015625
6	87	81.625	46.75	30.0375
8	311.4375	96.15625	96.15625	42.025
10	87	66.125	46.75	30.015625
12	161.8125	96.15625	66.125	34.015625
14	87	66.125	46.75	30.015625
16	610.6875	158.15625	158.15625	58.025
18	87	66.125	46.75	30.015625
20	161.8125	96.15625	66.125	34.015625
22	87	66.125	46.75	30.015625
24	311.4375	158.15625	96.15625	42.017187
26	87	66.125	46.75	30.025
28	161.8125	96.15625	66.125	34.015625
30	87	81.625	46.75	30.015625
32	1209.1875	266.65625	266.65625	90.025
34	87	81.625	46.75	30.025
36	161.8125	96.15625	66.125	34.015625
38	87	81.625	46.75	30.015625
40	311.4375	158.15625	96.15625	42.025
42	87	66.125	46.75	30.015625
44	161.8125	96.15625	66.125	34.015625
46	87	66.125	46.75	30.015625
48	610.6875	266.65625	158.15625	58.015625
50	87	81.625	46.75	30.015625
52	161.8125	96.15625	66.125	34.015625
54	87	81.625	46.75	30.015625
56	311.4375	158.15625	96.15625	42.025
58	87	66.125	46.75	30.015625
60	161.8125	96.15625	66.125	34.015625
62	87	69.225	46.75	30.035937
64	1209.1875	483.65625	483.65625	90.025


==> data/texture_12KB.txt <==
stride	data	latency	max_latency	min_latency
2		12288		108.271832		110.263129		106.282227
3		12288		108.272526		110.264106		106.283203
4		12288		108.273145		110.264893		106.283447
5		12288		108.272900		110.263916		106.283447
6		12288		108.273535		110.266846		106.283447
7		12288		108.272852		110.263916		106.283447
8		12288		108.273145		110.264893		106.283447
9		12288		108.273291		110.265869		106.283447
10		12288		108.272900		110.263916		106.283447
11		12288		108.273291		110.264893		106.283447
12		12288		108.272510		110.264893		106.283447

==> data/texture_48KB.txt <==
stride	data	latency	max_latency	min_latency
2		49152		123.225739		125.176849		121.291229
3		49152		140.886072		188.037567		136.389862
4		49152		170.981653		224.559662		166.383636
5		49152		229.314722		250.300262		226.466034
6		49152		228.288928		230.244232		226.510345
7		49152		228.270251		230.234222		226.487640
8		49152		228.226379		230.243866		226.480072
9		49152		228.353394		230.347382		226.641327
10		49152		228.403125		230.347870		226.658783
11		49152		108.237421		110.226776		106.249237
12		49152		108.238098		110.227631		106.249237
13		49152		108.236493		110.227753		106.249237
14		49152		108.237427		110.227875		106.249237


==> data/texture_footprint.txt <==
size	array_size	latency
11776	11.5	108.272803
11784	11.5078125	108.273047
11792	11.515625	108.2729
11800	11.5234375	108.272803
11808	11.53125	108.273047
11816	11.5390625	108.27334
11824	11.546875	108.273242
11832	11.5546875	108.272852
11840	11.5625	108.273535
11848	11.5703125	108.273193
11856	11.578125	108.273047
11864	11.5859375	108.273145
11872	11.59375	108.273096
11880	11.6015625	108.272705
11888	11.609375	108.273389
11896	11.6171875	108.273193
11904	11.625	108.273242
11912	11.6328125	108.273145
11920	11.640625	108.272559
11928	11.6484375	108.273047
11936	11.65625	108.273389
11944	11.6640625	108.272607
11952	11.671875	108.272559
11960	11.6796875	108.273389
11968	11.6875	108.272949
11976	11.6953125	108.272949
11984	11.703125	108.273438
11992	11.7109375	108.273047
12000	11.71875	108.273096
12008	11.7265625	108.273438
12016	11.734375	108.273682
12024	11.7421875	108.272705
12032	11.75	108.273389
12040	11.7578125	108.272266
12048	11.765625	108.273145
12056	11.7734375	108.273096
12064	11.78125	108.272998
12072	11.7890625	108.272998
12080	11.796875	108.272705
12088	11.8046875	108.273193
12096	11.8125	108.272607
12104	11.8203125	108.272803
12112	11.828125	108.272607
12120	11.8359375	108.272412
12128	11.84375	108.272754
12136	11.8515625	108.272656
12144	11.859375	108.272656
12152	11.8671875	108.272998
12160	11.875	108.2729
12168	11.8828125	108.27334
12176	11.890625	108.273535
12184	11.8984375	108.272803
12192	11.90625	108.272998
12200	11.9140625	108.272705
12208	11.921875	108.272803
12216	11.9296875	108.273193
12224	11.9375	108.273242
12232	11.9453125	108.273242
12240	11.953125	108.272852
12248	11.9609375	108.272998
12256	11.96875	108.272949
12264	11.9765625	108.273291
12272	11.984375	108.273096
12280	11.9921875	108.273145
12288	12	108.273193
12296	12.0078125	114.888965
12304	12.015625	123.36123
12312	12.0234375	129.835498
12320	12.03125	138.330469
12328	12.0390625	138.420508
12336	12.046875	138.496045
12344	12.0546875	138.543506
12352	12.0625	138.658447
12360	12.0703125	138.621143
12368	12.078125	138.721973
12376	12.0859375	138.78916
12384	12.09375	138.788184
12392	12.1015625	138.964893
12400	12.109375	139.032715
12408	12.1171875	138.981201
12416	12.125	139.080273
12424	12.1328125	145.069287
12432	12.140625	153.473291
12440	12.1484375	160.531836
12448	12.15625	168.966357
12456	12.1640625	168.895508
12464	12.171875	169.036475
12472	12.1796875	169.057568
12480	12.1875	169.064746
12488	12.1953125	169.084033
12496	12.203125	169.132666
12504	12.2109375	169.177148
12512	12.21875	169.114893
12520	12.2265625	169.152393
12528	12.234375	169.255664
12536	12.2421875	169.298877
12544	12.25	169.350879
12552	12.2578125	175.044775
12560	12.265625	183.500537
12568	12.2734375	190.649609
12576	12.28125	198.915967
12584	12.2890625	198.91665
12592	12.296875	198.912598
12600	12.3046875	198.960938
12608	12.3125	198.879248
12616	12.3203125	198.885498
12624	12.328125	198.991846
12632	12.3359375	199.035742
12640	12.34375	199.035303
12648	12.3515625	199.049121
12656	12.359375	199.017236
12664	12.3671875	199.021436
12672	12.375	199.054688
12680	12.3828125	204.803857
12688	12.390625	213.316162
12696	12.3984375	220.849951
12704	12.40625	228.338623
12712	12.4140625	228.365137
12720	12.421875	228.378467
12728	12.4296875	228.37207
12736	12.4375	228.374756
12744	12.4453125	228.394092
12752	12.453125	228.376611
12760	12.4609375	228.376514
12768	12.46875	228.348926
12776	12.4765625	228.389795
12784	12.484375	228.381299
12792	12.4921875	228.342432
12800	12.5	228.380566
12808	12.5078125	228.377148
12816	12.515625	228.372363
12824	12.5234375	228.347607
12832	12.53125	228.388232
12840	12.5390625	228.38457
12848	12.546875	228.378125
12856	12.5546875	228.351611
12864	12.5625	228.379883
12872	12.5703125	228.373486
12880	12.578125	228.389502
12888	12.5859375	228.357129
12896	12.59375	228.381982


